Potential-density pairs for a family of finite disks

Exact analytical solutions are given for the three finite disks with surface density $\Sigma_n=\sigma_0 (1-R^2/\alpha^2)^{n-1/2} \textrm{with} n=0, 1, 2$. Closed-form solutions in cylindrical co-ordinates are given using only elementary functions for the potential and for the gravitational field of each of the disks. The n=0 disk is the flattened homeoid for which $\Sigma_{hom} = \sigma_0/\sqrt{1-R^2/\alpha^2}$. Improved results are presented for this disk. The n=1 disk is the Maclaurin disk for which $\Sigma_{Mac} = \sigma_0 \sqrt{1-R^2/\alpha^2}$. The Maclaurin disk is a limiting case of the Maclaurin spheroid. The potential of the Maclaurin disk is found here by integrating the potential of the n=0 disk over $\alpha$, exploiting the linearity of Poisson's equation. The n=2 disk has the surface density $\Sigma_{D2}=\sigma_0 (1-R^2/\alpha^2)^{3/2}$. The potential is found by integrating the potential of the n=1 disk.

==> readme.txt <==

Files in SCHU1201.ZIP
Maclaurin_disk.tex
Fig1a.eps
Fig1b.eps
Fig2.eps 
readme.txt 

Submitted to: Astrophysical Journal
Title: Potential-density pairs for a family of finite disks
Author: Earl Schulz
Address: 60 Mountain Road, North Granby, CT 06060
Email: earlschulz@gmail.com
Phone: 860-653-7906

Manuscript is  AASTex style
There are 3 eps figure files
 
This is the second revision as of 12/1/2008. The original paper was submitted on 9/26/2008. The first revision was submitted on 11/16/2008. 


